VLT Spectroscopy of Ultra-Faint Dwarf Galaxies. 1. Bo\"otes I, Leo IV, Leo V

We perform consistent reductions and measurements for three ultra-faint dwarf galaxies (UFDs): Bo\"otes I, Leo IV and Leo V. Using the public archival data from the GIRAFFE spectrograph on the Very Large Telescope (VLT), we locate new members and provide refined measurements of physical parameters for these dwarf galaxies. We identify nine new Leo IV members and four new Leo V members, and perform a comparative analysis of previously discovered members. Additionally, we identify one new binary star in both Leo IV and Leo V. After removing binary stars, we recalculate the velocity dispersions of Bo\"otes I and Leo IV to be 5.1$^{+0.7}_{-0.8}$ and 3.4$^{+1.3}_{-0.9}$ km s$^{-1}$, respectively; We do not resolve the Leo V velocity dispersion. We identify a weak velocity gradient in Leo V that is $\sim$4$\times$ smaller than the previously calculated gradient and that has a corresponding position angle which differs from the literature value by $\sim$120 deg. Combining the VLT data with previous literature, we re-analyze the Bo\"otes I metallicity distribution function and find that a model including infall of pristine gas while Bo\"otes I was forming stars best fits the data. Our analysis of Leo IV, Leo V and other UFDs will enhance our understanding of these enigmatic stellar populations and contribute to future dark matter studies. This is the first in a series of papers examining thirteen UDFs observed with VLT/GIRAFFE between 2009 and 2017. Similar analyses of the remaining ten UFDs will be presented in forthcoming papers.

==> Table6.txt <==
ID RA Dec SN Vhel Vhel_err CaT_EW CaT_EW_err Mg_EW Mg_EW_err GoodstarProb MembershipProb MembershipProb_em MembershipProb_ep Member
Boo1_0 209.8390417 14.6017222 297.4 -13.1 0.7 7.0 0.03 1.11 0.01 0.999 0.0 0.0 0.0 -1
Boo1_1 209.844125 14.5501944 111.37 140.0 0.7 4.77 0.09 0.25 0.02 1.0 0.0 0.0 0.0 -1
Boo1_2 209.8895833 14.4726667 7.26 118.0 5.2 0.99 0.2 0.05 0.36 0.999 0.901 0.043 0.032 1
Boo1_3 209.8932083 14.50475 4.42 77.6 6.0 2.86 0.95 0.26 0.6 0.977 0.143 0.063 0.103 1
Boo1_4 209.8949167 14.5842778 17.03 -227.0 2.4 4.36 0.42 0.46 0.16 1.0 0.0 0.0 0.0 -1
Boo1_5 209.8985833 14.6263889 50.35 -18.1 1.0 6.39 0.17 0.33 0.05 0.98 0.0 0.0 0.0 -1
Boo1_6 209.9066667 14.4465556 9.55 102.6 4.0 1.93 0.54 0.05 0.27 1.0 0.998 0.001 0.001 1
Boo1_7 209.914 14.444 38.7 101.2 1.0 2.49 0.16 0.09 0.06 1.0 1.0 0.0 0.0 1
Boo1_8 209.9174167 14.4077778 899.33 -49.3 0.7 7.22 0.01 1.17 0.0 0.999 0.0 0.0 0.0 -1
Boo1_9 209.9194167 14.4533333 5.62 90.2 8.4 1.18 0.83 -0.33 0.47 0.995 0.953 0.016 0.013 1
Boo1_10 209.9240833 14.6764444 4.47 105.5 11.8 2.49 0.9 -0.6 0.57 0.847 nan nan nan -1
Boo1_11 209.92575 14.4950556 88.63 90.9 0.7 2.17 0.05 0.05 0.03 1.0 1.0 0.0 0.0 1
Boo1_12 209.9297083 14.6816944 11.65 -134.9 3.9 4.56 0.66 -0.18 0.23 0.928 0.0 0.0 0.0 -1
Boo1_13 209.931 14.5773056 21.82 100.4 1.6 2.54 0.25 0.05 0.11 1.0 1.0 0.0 0.0 1
Boo1_14 209.93575 14.6193333 34.12 97.8 1.0 2.4 0.35 0.01 0.07 0.993 1.0 0.0 0.0 1
Boo1_15 209.93625 14.4338333 17.38 -659.9 4.9 2.16 3.91 -0.2 0.19 0.882 nan nan nan -1
Boo1_16 209.9372917 14.5416944 25.06 104.0 1.5 3.29 0.36 0.25 0.1 0.99 0.993 0.006 0.003 1
Boo1_17 209.93775 14.3909167 17.16 102.7 2.8 2.91 0.52 -0.12 0.14 1.0 0.991 0.007 0.004 1
Boo1_18 209.9404583 14.43125 5.47 98.9 7.1 1.91 1.27 -0.22 0.48 0.978 0.984 0.006 0.005 1
Boo1_19 209.9405 14.37525 10.2 90.3 3.7 2.64 0.71 -0.17 0.25 1.0 0.929 0.035 0.025 1
Boo1_20 209.94275 14.5692222 51.66 143.5 0.9 3.21 0.16 0.04 0.05 1.0 0.0 0.0 0.0 -1
Boo1_21 209.9430833 14.4199444 37.95 99.3 1.0 2.04 0.11 0.14 0.06 1.0 1.0 0.0 0.0 1
Boo1_22 209.9460833 14.48125 10.73 103.5 3.6 2.61 1.04 -0.11 0.23 0.955 0.996 0.002 0.001 1
Boo1_23 209.9482083 14.3929167 992.35 36.1 0.7 7.12 0.01 1.11 0.0 0.982 0.0 0.0 0.0 -1
Boo1_24 209.9505833 14.6129444 19.88 104.4 1.8 2.77 0.51 0.21 0.12 1.0 0.999 0.001 0.0 1
Boo1_25 209.9514167 14.5343056 51.12 106.8 0.9 2.88 0.08 -0.05 0.05 0.993 1.0 0.0 0.0 1
Boo1_26 209.95225 14.7012222 25.92 111.4 1.3 2.9 0.21 0.13 0.09 1.0 1.0 0.0 0.0 1
Boo1_27 209.954 14.4079167 19.13 -33.4 2.0 5.06 0.39 0.44 0.14 1.0 0.0 0.0 0.0 -1
Boo1_28 209.958875 14.329 28.22 102.5 1.8 3.06 0.31 0.16 0.08 1.0 0.999 0.002 0.0 1
Boo1_29 209.9614583 14.5206111 7.98 94.7 4.5 2.61 0.54 0.41 0.31 1.0 0.999 0.001 0.001 1
Boo1_30 209.962125 14.50075 1061.19 100.3 0.7 4.4 0.01 0.2 0.0 0.982 1.0 0.0 0.0 1
Boo1_31 209.9628333 14.5138333 5.36 104.7 5.2 3.49 2.34 0.09 0.47 0.999 0.993 0.002 0.002 1
Boo1_32 209.963875 14.6516111 30.46 113.9 2.2 5.23 0.36 0.03 0.08 1.0 0.998 0.003 0.001 1
Boo1_33 209.9654583 14.5953611 108.54 100.2 0.7 3.04 0.06 0.08 0.02 0.999 1.0 0.0 0.0 1
Boo1_34 209.9661667 14.50525 12.6 34.4 2.6 3.57 0.94 0.29 0.19 1.0 0.0 0.0 0.0 -1
Boo1_35 209.967125 14.6775833 15.14 92.0 2.3 1.94 0.21 -0.09 0.16 0.959 0.994 0.007 0.003 1
Boo1_36 209.9680417 14.546 19.13 100.0 1.9 3.42 0.34 0.06 0.13 1.0 0.997 0.003 0.001 1
Boo1_37 209.970875 14.3755833 4.27 102.0 7.8 2.79 0.9 0.09 0.6 0.897 0.983 0.006 0.005 1
Boo1_38 209.9713333 14.4595278 22.54 104.9 1.5 1.99 0.22 -0.2 0.11 1.0 1.0 0.0 0.0 1
Boo1_39 209.9739583 14.5155278 27.14 124.7 1.6 5.46 0.31 0.3 0.09 1.0 0.0 0.0 0.0 -1
Boo1_40 209.9747083 14.4976667 3.4 -235.7 10.6 3.96 0.91 -0.96 0.84 0.995 nan nan nan -1
Boo1_41 209.9767083 14.7122778 14.77 -65.8 3.7 3.64 0.44 -0.07 0.19 1.0 0.0 0.0 0.0 -1
Boo1_42 209.9787083 14.6209167 26.58 115.0 2.7 5.65 0.13 -0.08 0.09 0.961 0.847 0.138 0.08 1
Boo1_43 209.9805417 14.5813333 74.82 100.0 0.8 2.99 0.09 0.03 0.03 1.0 1.0 0.0 0.0 1
Boo1_44 209.98325 14.5737778 73.63 114.8 0.8 5.49 0.11 0.32 0.03 1.0 0.0 0.0 0.0 1
Boo1_45 209.9850833 14.5991389 1399.84 -36.9 0.7 4.3 0.01 1.23 0.0 0.956 0.0 0.0 0.0 -1
Boo1_46 209.9851667 14.3493056 84.55 -72.4 0.8 5.28 0.09 0.44 0.03 0.999 0.0 0.0 0.0 -1
Boo1_47 209.9862917 14.4211944 78.8 13.5 0.8 6.59 0.11 0.9 0.03 1.0 0.0 0.0 0.0 -1
Boo1_48 209.9910417 14.4673611 36.58 100.9 1.1 2.39 0.26 0.02 0.06 0.99 1.0 0.0 0.0 1
Boo1_49 209.994625 14.6778333 3.06 113.3 9.4 1.91 0.47 -0.63 0.83 0.995 nan nan nan -1
Boo1_50 209.99875 14.6091944 6.05 -778.8 4.8 6.8 0.23 -0.43 0.5 0.595 nan nan nan -1
Boo1_51 210.001 14.5430278 30.53 109.5 1.4 3.63 0.29 0.25 0.08 1.0 0.994 0.013 0.004 1
Boo1_52 210.003125 14.5913889 19.96 119.5 4.1 6.39 0.15 -0.35 0.11 1.0 0.996 0.005 0.002 1
Boo1_53 210.004125 14.5240833 7.98 107.8 4.3 1.79 0.64 -0.07 0.32 0.986 1.0 0.0 0.0 1
Boo1_54 210.0059167 14.5733611 28.24 -27.6 1.4 2.9 0.43 -0.18 0.09 0.993 0.0 0.0 0.0 -1
Boo1_55 210.006375 14.3650556 62.06 103.8 0.8 2.45 0.11 0.09 0.04 1.0 1.0 0.0 0.0 1
Boo1_56 210.0069167 14.4152222 123.98 93.8 0.7 5.62 0.07 0.46 0.02 0.959 0.0 0.0 0.0 -1
Boo1_57 210.0092917 14.6872778 18.75 80.4 2.2 4.86 0.37 0.08 0.13 0.999 0.0 0.0 0.0 -1
Boo1_58 210.0095417 14.4481667 6.65 109.0 5.2 2.51 0.79 0.13 0.36 0.999 0.993 0.003 0.002 1
Boo1_59 210.0101667 14.3803056 15.69 103.9 2.6 2.55 0.68 0.37 0.15 1.0 0.85 0.149 0.07 -1
Boo1_60 210.0127917 14.5065556 12.52 104.8 2.6 2.91 0.58 0.04 0.2 0.988 0.996 0.002 0.001 1
Boo1_61 210.0138333 14.4809444 25.95 107.2 1.3 2.47 0.63 0.08 0.09 1.0 0.999 0.001 0.0 1
Boo1_62 210.0145 14.6645 6.19 105.5 5.4 1.45 0.26 -0.38 0.39 1.0 0.985 0.006 0.004 1
Boo1_63 210.0215417 14.5743889 20.44 104.7 1.7 1.54 0.35 -0.02 0.12 1.0 1.0 0.0 0.0 1
Boo1_64 210.0222083 14.5064722 19.01 100.6 1.9 2.49 0.39 0.09 0.13 1.0 1.0 0.0 0.0 1
Boo1_65 210.023375 14.4385556 36.57 105.9 1.0 2.07 0.13 -0.02 0.06 1.0 1.0 0.0 0.0 1
Boo1_66 210.036125 14.6150833 22.58 102.9 2.2 2.4 0.26 0.13 0.11 1.0 1.0 0.0 0.0 1
Boo1_67 210.0429583 14.4407222 5.33 101.9 5.5 1.96 0.91 0.18 0.44 0.968 0.993 0.002 0.002 1
Boo1_68 210.0442083 14.6399444 56.92 101.1 0.9 2.73 0.13 -0.06 0.04 1.0 1.0 0.0 0.0 1
Boo1_69 210.0445417 14.4901111 84.95 103.9 0.8 3.01 0.11 0.07 0.03 0.989 1.0 0.0 0.0 1
Boo1_70 210.0480417 14.4322222 11.16 115.6 3.9 1.88 1.5 -0.06 0.22 0.987 0.979 0.012 0.008 1
Boo1_71 210.0509583 14.4894444 13.67 99.2 2.6 1.86 0.53 0.11 0.17 0.995 0.999 0.0 0.0 1
Boo1_72 210.0517083 14.5575833 24.5 -97.7 2.6 17.31 0.19 0.1 0.1 0.996 0.0 0.0 0.0 -1
Boo1_73 210.0538333 14.55325 105.93 101.8 0.7 3.07 0.09 0.13 0.02 1.0 1.0 0.0 0.0 1
Boo1_74 210.0555417 14.4383611 232.01 44.4 0.7 4.95 0.04 0.34 0.01 1.0 0.0 0.0 0.0 -1
Boo1_75 210.061125 14.6585278 11.22 101.0 3.2 2.43 0.69 -0.04 0.21 1.0 0.996 0.002 0.001 1
Boo1_76 210.0639583 14.3841667 327.72 65.7 0.7 5.96 0.03 0.45 0.01 0.999 0.0 0.0 0.0 -1
Boo1_77 210.064875 14.3968056 342.32 -53.2 0.7 6.66 0.03 1.05 0.01 0.999 0.0 0.0 0.0 -1
Boo1_78 210.065875 14.5796667 7.45 118.5 6.2 1.22 0.37 -0.34 0.32 0.995 0.961 0.018 0.013 1
Boo1_79 210.0672917 14.5296944 23.92 -778.7 2.1 5.09 6.56 0.44 0.13 0.993 nan nan nan -1
Boo1_80 210.069125 14.5916667 28.59 100.5 2.3 2.51 0.46 -0.03 0.08 1.0 1.0 0.0 0.0 1
Boo1_81 210.06925 14.4904167 13.99 99.6 2.4 1.91 0.33 0.21 0.17 1.0 1.0 0.0 0.0 1
Boo1_82 210.0857917 14.6261111 5.87 104.3 6.3 3.75 0.65 0.39 0.4 0.979 0.986 0.005 0.004 1
Boo1_83 210.0875 14.6564444 71.32 -30.5 0.8 7.06 0.12 0.37 0.04 0.969 0.0 0.0 0.0 -1
Boo1_84 210.091 14.4314722 20.44 89.5 2.2 1.67 0.32 0.16 0.11 1.0 0.997 0.005 0.002 1
Boo1_85 210.092125 14.6439444 31.27 99.3 2.3 6.03 0.11 -0.19 0.07 1.0 1.0 0.0 0.0 1
Boo1_86 210.0935 14.5574722 73.57 98.6 0.8 2.69 0.06 0.07 0.03 1.0 1.0 0.0 0.0 1
Boo1_87 210.0972083 14.4355556 7.43 93.4 4.5 4.43 0.55 0.37 0.31 1.0 0.0 0.0 0.001 -1
Boo1_88 210.0974167 14.5458889 6.84 97.7 6.0 2.04 0.85 0.21 0.35 1.0 0.987 0.005 0.004 1
Boo1_89 210.1048333 14.5629722 20.88 99.4 1.6 1.88 0.26 -0.05 0.11 1.0 1.0 0.0 0.0 1
Boo1_90 210.10625 14.4881389 19.91 103.1 2.3 2.16 0.22 0.09 0.12 1.0 1.0 0.0 0.0 1
Boo1_91 210.109375 14.5762222 196.61 29.4 0.7 6.19 0.04 0.83 0.01 1.0 0.0 0.0 0.0 -1
Boo1_92 210.1105 14.4888333 10.44 -119.5 4.3 3.78 0.43 -0.61 0.25 0.983 0.0 0.0 0.0 -1
Boo1_93 210.11075 14.4968889 21.61 107.4 1.6 2.17 0.39 -0.04 0.11 1.0 0.999 0.001 0.0 1
Boo1_94 210.1119583 14.7011667 8.37 -38.9 5.0 3.87 0.4 -0.26 0.3 0.999 0.0 0.0 0.0 -1
Boo1_95 210.1126667 14.64175 23.31 107.7 3.3 2.03 0.55 -0.24 0.1 0.994 1.0 0.0 0.0 1
Boo1_96 210.1136667 14.53875 42.37 106.5 1.0 2.57 0.44 0.07 0.06 1.0 1.0 0.0 0.0 1
Boo1_97 210.11725 14.5532778 3.32 -53.3 8.2 2.78 2.51 -1.7 0.79 0.788 nan nan nan -1
Boo1_98 210.1183333 14.3979444 11.68 100.0 3.9 1.56 0.35 0.2 0.2 0.984 0.98 0.008 0.006 1
Boo1_99 210.1197083 14.5285278 9.66 3.2 3.3 3.9 0.86 -0.11 0.26 1.0 0.0 0.0 0.0 -1
Boo1_100 210.1205833 14.4172778 9.42 101.3 5.3 2.05 0.53 0.3 0.24 0.994 0.999 0.001 0.001 1
Boo1_101 210.120625 14.6426944 5.07 96.5 8.3 1.94 2.78 0.14 0.45 0.987 0.963 0.013 0.01 -1
Boo1_102 210.1305417 14.6218333 8.01 -50.5 5.8 2.25 0.95 0.13 0.31 1.0 0.0 0.0 0.0 -1
Boo1_103 210.1324167 14.3376389 71.2 6.2 0.8 5.61 0.12 0.46 0.03 0.96 0.0 0.0 0.0 -1
Boo1_104 210.1329583 14.6856389 4.1 130.8 11.3 2.6 3.14 1.72 0.55 0.978 nan nan nan -1
Boo1_105 210.1339167 14.6076667 7.65 166.6 4.4 2.12 0.28 0.05 0.33 1.0 0.0 0.0 0.0 -1
Boo1_106 210.134875 14.4599722 6.36 98.2 10.8 2.43 1.14 -0.99 0.41 0.982 nan nan nan 1
Boo1_107 210.135625 14.4001667 150.41 -60.0 0.7 4.14 0.09 0.79 0.02 1.0 0.0 0.0 0.0 -1
Boo1_108 210.1377917 14.4999167 80.31 97.6 0.8 1.94 0.06 -0.01 0.03 0.993 1.0 0.0 0.0 1
Boo1_109 210.140625 14.4206389 261.81 -40.3 0.7 6.5 0.03 0.95 0.01 0.987 0.0 0.0 0.0 -1
Boo1_110 210.149875 14.4818333 15.04 -120.6 3.5 3.64 0.37 -0.08 0.17 1.0 0.0 0.0 0.0 -1
Boo1_111 210.1557917 14.4827778 1369.89 106.9 0.7 4.46 0.0 0.21 0.0 0.999 1.0 0.0 0.0 1
Boo1_112 210.1648333 14.4743889 20.27 106.3 3.9 5.3 0.14 -0.12 0.11 0.989 1.0 0.0 0.0 1
Boo1_113 210.1704167 14.5355833 7.22 112.1 6.0 0.89 0.24 0.28 0.32 0.999 0.997 0.003 0.002 1
Boo1_114 210.198125 14.4033333 16.6 114.1 2.1 1.85 0.48 0.27 0.14 1.0 0.999 0.002 0.001 1
Boo1_115 210.1982083 14.4417222 13.37 98.2 2.3 1.79 0.3 0.07 0.18 1.0 0.997 0.003 0.002 1
Boo1_116 210.221625 14.4515 1427.84 41.2 0.7 7.17 0.0 1.15 0.0 0.956 0.0 0.0 0.0 -1
Boo1_117 210.2413333 14.4816667 9.0 98.3 4.3 2.56 0.67 0.08 0.28 1.0 0.908 0.032 0.025 1
Leo4_1117 173.1198333 -0.6115556 11.82 -20.9 2.6 3.93 0.42 0.42 0.21 0.999 0.0 0.0 0.0 -1
Leo4_1109 173.1437917 -0.6300833 44.74 69.2 1.0 7.11 0.21 1.03 0.05 0.999 0.0 0.0 0.0 -1
Leo4_1118 173.1530833 -0.6501944 14.08 241.8 4.2 3.4 1.01 1.13 0.22 0.999 0.0 0.0 0.0 -1
Leo4_1021 173.1663333 -0.5974444 12.45 -746.4 10.9 0.08 0.18 0.1 0.24 0.873 nan nan nan -1
Leo4_1072 173.1683333 -0.4971389 15.58 6.1 2.2 5.9 0.54 0.45 0.15 0.999 0.0 0.0 0.0 -1
Leo4_1150 173.1768333 -0.6899722 19.94 126.2 2.0 4.91 0.34 0.02 0.12 0.986 0.0 0.0 0.0 -1
Leo4_1070 173.176875 -0.4939444 6.57 195.6 5.5 5.76 2.06 -1.21 0.47 0.998 0.0 0.0 0.0 -1
Leo4_1141 173.18375 -0.6851389 130.97 30.5 0.7 6.57 0.07 0.96 0.02 0.999 0.0 0.0 0.0 -1
Leo4_1075 173.1869583 -0.4724444 7.75 89.7 6.5 4.08 0.39 0.36 0.3 0.998 0.0 0.0 0.0 -1
Leo4_1076 173.195125 -0.6132778 12.66 185.0 3.4 5.62 0.34 -0.34 0.23 0.999 0.0 0.0 0.0 -1
Leo4_1095 173.1974167 -0.6510278 3.49 -11.4 10.1 4.18 3.79 -0.81 0.69 0.996 nan nan nan -1
Leo4_1051 173.1975833 -0.5375278 14.59 132.3 2.1 2.26 0.52 -0.56 0.17 0.999 1.0 0.0 0.0 1
Leo4_1053 173.1976667 -0.5573889 6.67 333.9 5.3 4.66 1.43 1.22 0.47 0.998 0.0 0.0 0.0 -1
Leo4_1061 173.1986667 -0.5768056 5.84 145.6 8.0 3.48 2.23 -0.12 0.46 0.997 0.748 0.106 0.079 -1
Leo4_1088 173.1988333 -0.4466389 8.28 281.4 4.6 2.51 0.85 0.05 0.36 0.999 0.0 0.0 0.0 -1
Leo4_1087 173.208875 -0.4446389 16.65 128.0 2.5 3.4 0.53 -0.22 0.15 0.999 0.714 0.125 0.094 -1
Leo4_1057 173.210375 -0.4978333 6.7 127.8 4.8 1.53 0.26 -0.93 0.38 0.998 0.939 0.032 0.021 1
Leo4_1045 173.2110833 -0.5189722 14.84 139.4 2.2 1.91 0.13 -0.05 0.17 0.999 0.996 0.026 0.003 1
Leo4_1024 173.2152083 -0.4178889 5.89 186.1 5.3 27.47 0.41 -8.21 0.47 0.778 0.0 0.0 0.0 -1
Leo4_1083 173.2155417 -0.4491111 16.03 -695.6 4.0 1.99 1.32 -0.13 0.19 0.544 nan nan nan -1
Leo4_1080 173.2158333 -0.6271944 9.99 139.9 3.5 1.93 1.3 -0.58 0.25 0.999 0.724 0.177 0.114 1
Leo4_1058 173.215875 -0.5833889 8.12 187.6 9.2 1.28 0.28 0.29 0.38 0.994 0.0 0.0 0.0 -1
Leo4_1179 173.2174583 -0.7281389 5.52 -126.2 10.0 3.85 2.41 1.04 0.43 0.993 nan nan nan -1
Leo4_1039 173.21775 -0.5382222 10.86 134.2 2.9 3.72 1.3 0.05 0.23 0.999 0.986 0.009 0.005 1
Leo4_1153 173.21875 -0.3757222 23.64 -36.1 1.7 6.11 0.39 0.47 0.1 0.999 0.0 0.0 0.0 -1
Leo4_1049 173.2213333 -0.5063889 10.88 229.2 4.0 3.26 0.62 -0.08 0.28 0.999 0.0 0.0 0.0 -1
Leo4_1043 173.2230417 -0.56425 5.83 128.8 6.1 3.92 2.4 0.71 0.4 0.994 0.982 0.01 0.006 1
Leo4_1036 173.2232917 -0.5489722 6.52 131.6 6.8 1.46 0.4 -0.11 0.37 0.997 0.988 0.006 0.004 1
Leo4_1074 173.2242917 -0.4567778 6.94 -101.2 12.3 1.29 0.42 0.92 0.36 0.925 nan nan nan -1
Leo4_1011 173.225 -0.544 4.99 6.8 15.5 2.44 2.56 0.22 0.47 0.946 nan nan nan -1
Leo4_1037 173.2269167 -0.5530833 15.04 136.2 2.8 2.38 0.69 -0.21 0.16 0.999 1.0 0.001 0.0 1
Leo4_1012 173.2314583 -0.5176111 2.77 -803.6 0.9 nan nan nan nan 0.993 nan nan nan -1
Leo4_1041 173.2325833 -0.55825 6.88 132.4 9.2 2.54 1.88 -0.16 0.35 0.934 0.986 0.007 0.005 1
Leo4_1046 173.2372917 -0.5722222 14.52 129.1 2.2 1.75 0.4 -0.39 0.17 0.999 1.0 0.001 0.0 1
Leo4_1056 173.2375 -0.5838611 5.72 125.3 7.4 2.8 0.87 0.9 0.42 0.997 0.954 0.025 0.016 1
Leo4_1042 173.2411667 -0.5593056 13.01 178.2 3.0 5.17 0.56 0.58 0.21 0.999 0.0 0.0 0.0 -1
Leo4_1048 173.243 -0.5036389 24.12 131.8 1.6 5.68 0.32 -0.04 0.1 0.999 1.0 1.0 0.0 1
Leo4_1009 173.244375 -0.4624722 5.52 -8.1 9.5 3.85 0.63 1.35 0.43 0.995 0.0 0.0 0.0 -1
Leo4_1052 173.2445833 -0.5805556 43.36 131.2 1.0 2.62 0.22 -0.04 0.06 0.999 1.0 0.0 0.0 1
Leo4_1044 173.246625 -0.5678056 6.27 52.4 29.4 2.09 2.08 -0.56 0.38 0.895 nan nan nan -1
Leo4_1016 173.247125 -0.5755833 4.05 -3.5 9.6 5.98 3.85 -0.16 0.58 0.996 0.0 0.0 0.0 -1
Leo4_1047 173.247125 -0.5056111 27.02 62.0 1.5 3.98 0.21 0.39 0.08 0.999 0.0 0.0 0.0 -1
Leo4_1167 173.2474583 -0.7123333 72.91 17.8 0.8 6.15 0.11 0.86 0.03 0.99 0.0 0.0 0.0 -1
Leo4_1067 173.2484583 -0.4708056 11.22 204.7 3.1 3.94 0.67 0.64 0.27 0.999 0.0 0.0 0.0 -1
Leo4_1031 173.250875 -0.7389722 3.77 -6.2 10.2 4.57 3.36 -0.68 0.64 0.947 nan nan nan -1
Leo4_1060 173.2514583 -0.4899167 5.97 83.6 6.7 4.45 1.32 -0.52 0.4 0.981 0.0 0.0 0.0 -1
Leo4_1014 173.2549583 -0.5162778 4.68 -8.0 13.7 3.54 0.56 -0.13 0.47 0.974 nan nan nan -1
Leo4_1040 173.2558333 -0.5341944 10.23 130.8 3.2 2.86 0.49 -0.13 0.23 0.999 0.997 0.002 0.001 1
Leo4_1027 173.2559167 -0.7207222 4.33 -803.6 0.9 nan nan nan nan 0.922 0.0 0.0 0.0 -1
Leo4_1078 173.2561667 -0.4544444 20.92 -794.4 13.0 9.73 0.97 0.23 0.14 0.631 nan nan nan -1
Leo4_1017 173.25725 -0.4996944 4.12 -2.2 6.9 6.11 1.47 0.66 0.56 0.997 0.0 0.0 0.0 -1
Leo4_1013 173.2582083 -0.5579722 4.3 -2.7 9.3 2.62 2.84 0.55 0.54 0.996 0.0 0.0 0.0 -1
Leo4_1015 173.2598333 -0.5659722 4.02 -1.2 10.4 3.5 3.43 -0.5 0.58 0.996 nan nan nan -1
Leo4_1055 173.2615 -0.5755278 8.92 125.9 3.7 2.83 0.45 0.08 0.27 0.999 0.991 0.007 0.004 -1
Leo4_1178 173.2639583 -0.7231667 5.2 241.0 7.4 3.19 0.74 -0.19 0.57 0.996 0.0 0.0 0.0 -1
Leo4_1184 173.2661667 -0.7304444 8.83 125.7 4.0 2.13 0.36 0.45 0.27 0.999 0.545 0.336 0.236 -1
Leo4_1136 173.2674167 -0.6896667 17.94 84.8 2.2 4.68 0.45 0.45 0.13 0.961 0.0 0.0 0.0 -1
Leo4_1050 173.2699583 -0.5594444 17.83 132.2 1.8 2.58 0.29 0.02 0.13 0.978 1.0 0.0 0.0 1
Leo4_1063 173.2703333 -0.58925 33.16 354.7 1.3 2.53 0.17 0.09 0.09 0.999 0.0 0.0 0.0 -1
Leo4_1081 173.2802083 -0.61925 7.5 206.9 7.2 2.31 0.52 -1.51 0.39 0.933 0.0 0.0 0.0 -1
Leo4_1065 173.2850417 -0.5847222 9.19 132.1 3.2 2.31 0.76 -0.42 0.27 0.999 0.993 0.007 0.004 1
Leo4_1006 173.2895833 -0.5043611 61.45 128.5 0.9 2.72 0.2 -0.02 0.04 0.999 1.0 0.0 0.0 1
Leo4_1077 173.2912917 -0.6049444 9.79 128.2 3.8 2.91 1.43 -0.27 0.24 0.999 0.902 0.053 0.035 1
Leo4_1019 173.2924167 -0.5431667 4.66 -8.6 11.7 2.71 2.7 0.9 0.48 0.97 nan nan nan -1
Leo4_1066 173.3025833 -0.5202222 5.12 -21.6 9.5 4.22 0.9 -0.36 0.48 0.891 0.0 0.0 0.0 -1
Leo4_1069 173.3079583 -0.56075 12.17 120.1 2.8 3.07 0.51 0.01 0.2 0.999 0.217 0.181 0.423 1
Leo4_1085 173.31025 -0.5975833 10.17 135.3 3.4 3.94 1.41 -0.56 0.24 0.999 0.757 0.122 0.084 1
Leo4_1073 173.3136667 -0.5138056 10.81 254.7 4.5 3.97 1.32 0.46 0.28 0.999 0.0 0.0 0.0 -1
Leo4_1138 173.3149583 -0.6721389 5.33 -31.7 39.8 2.73 0.94 0.82 0.44 0.84 nan nan nan -1
Leo4_1090 173.3165 -0.6120556 50.96 83.2 0.9 5.3 0.16 0.48 0.04 0.999 0.0 0.0 0.0 -1
Leo4_1082 173.3175 -0.583 5.2 84.8 11.2 2.82 2.45 0.65 0.43 0.946 nan nan nan -1
Leo4_1020 173.325125 -0.5531944 4.29 -20.1 8.4 4.71 1.62 1.13 0.53 0.988 0.0 0.0 0.0 -1
Leo4_1022 173.3318333 -0.578 4.44 -18.6 7.0 3.96 0.83 0.5 0.52 0.993 0.0 0.0 0.0 -1
Leo4_1146 173.333375 -0.66875 141.04 93.0 0.7 6.63 0.06 0.95 0.02 0.997 0.0 0.0 0.0 -1
Leo4_1010 173.3354583 -0.5604167 41.39 136.4 1.2 5.39 0.22 0.43 0.06 0.979 0.0 0.0 0.0 -1
Leo4_1181 173.3355417 -0.7022222 4.97 -121.9 48.9 4.35 0.28 -0.26 0.49 0.822 nan nan nan -1
Leo4_1100 173.336125 -0.618 18.26 2.1 2.0 4.57 0.55 0.53 0.13 0.999 0.0 0.0 0.0 -1
Leo4_1204 173.3437917 -0.7267222 7.06 121.8 5.0 5.1 0.78 0.52 0.32 0.998 0.012 0.011 0.017 -1
Leo4_1098 173.346375 -0.59525 9.92 271.0 4.9 3.29 0.54 0.47 0.3 0.998 0.0 0.0 0.0 -1
Leo4_1023 173.3464583 -0.5589167 5.0 -36.9 21.3 1.88 2.73 0.11 0.37 0.895 nan nan nan -1
Leo4_1091 173.3467917 -0.5503611 7.74 210.4 4.5 4.75 0.73 -0.45 0.4 0.999 0.0 0.0 0.0 -1
Leo4_1092 173.3487083 -0.5294444 5.63 92.0 8.0 5.98 0.9 -0.3 0.43 0.997 0.0 0.0 0.0 -1
Leo4_1093 173.3514583 -0.5344722 8.74 -78.2 8.9 0.79 0.23 0.7 0.28 0.779 nan nan nan -1
Leo4_1034 173.3545417 -0.7158056 4.2 -20.0 8.9 5.37 1.25 0.8 0.55 0.996 0.0 0.0 0.0 -1
Leo4_1097 173.3579167 -0.5353889 30.41 44.7 1.6 4.98 0.23 0.32 0.08 0.999 0.0 0.0 0.0 -1
Leo4_1103 173.3597083 -0.5728333 4.71 -16.0 9.8 3.77 0.58 0.19 0.49 0.995 nan nan nan -1
Leo4_1104 173.3625417 -0.5164444 12.17 117.2 3.8 6.42 0.78 0.2 0.19 0.999 0.0 0.0 0.001 -1
Leo4_1119 173.3743333 -0.5656944 9.66 -6.2 5.4 5.93 0.26 0.54 0.25 0.994 0.0 0.0 0.0 -1
Leo4_1161 173.3805417 -0.63225 4.85 -17.3 8.8 3.29 0.47 1.73 0.46 0.997 0.0 0.0 0.0 -1
Leo4_1033 173.3822083 -0.6907778 3.99 -19.7 13.0 8.95 2.05 0.52 0.59 0.944 nan nan nan -1
Leo4_1029 173.383125 -0.6607222 12.61 -800.1 8.1 9.7 1.21 -0.17 0.26 0.782 nan nan nan -1
Leo4_1134 173.38825 -0.5465833 4.55 -25.2 8.3 2.36 2.51 0.37 0.53 0.997 0.0 0.0 0.0 -1
Leo4_1142 173.3934583 -0.5562778 6.73 107.4 6.8 4.59 0.57 -0.21 0.34 0.998 0.001 0.001 0.002 -1
Leo4_1030 173.4017083 -0.6453889 5.57 -8.5 11.6 3.38 2.09 0.4 0.39 0.993 nan nan nan -1
Leo4_1026 173.4063333 -0.6000278 5.07 -54.4 50.6 5.13 1.27 0.21 0.47 0.826 nan nan nan -1
Leo4_1209 173.41025 -0.6798889 7.8 219.5 812.4 0.2 0.13 0.67 0.37 0.838 nan nan nan -1
Leo4_1172 173.4141667 -0.554 40.5 -52.7 1.2 4.65 0.2 0.28 0.06 0.999 0.0 0.0 0.0 -1
Leo4_1185 173.4157083 -0.6173889 14.03 265.2 3.4 4.5 0.22 0.83 0.21 0.999 0.0 0.0 0.0 -1
Leo4_1194 173.4235833 -0.6293056 12.9 -792.9 5.7 0.14 0.04 0.36 0.22 0.676 nan nan nan -1
Leo4_1191 173.4295417 -0.5964167 25.68 75.8 1.5 4.76 0.32 0.68 0.09 0.999 0.0 0.0 0.0 -1
Leo4_1202 173.4408333 -0.5964167 9.39 419.7 3.7 4.23 0.66 0.63 0.33 0.999 0.0 0.0 0.0 -1
Leo4_1210 173.4452917 -0.6227222 12.02 -1.6 2.9 3.39 0.55 0.18 0.2 0.999 0.0 0.0 0.0 -1
Leo4_1214 173.4653333 -0.5557778 26.83 1.5 1.4 5.44 0.27 0.58 0.09 0.999 0.0 0.0 0.0 -1
Leo4_1216 173.4658333 -0.4731944 13.64 43.0 3.1 3.39 0.99 0.37 0.17 0.993 0.0 0.0 0.0 -1
Leo5_1112 172.6369583 2.2275556 7.75 15.4 5.4 2.79 1.36 0.23 0.31 0.999 0.0 0.0 0.0 -1
Leo5_1135 172.6546667 2.3645556 9.06 90.6 7.9 5.55 0.48 -0.08 0.26 0.988 0.0 0.0 0.0 -1
Leo5_1025 172.663125 2.2522778 5.91 -658.1 482.6 0.59 0.27 -0.03 0.58 0.86 nan nan nan -1
Leo5_1121 172.6644583 2.3311111 6.8 366.0 6.5 5.43 0.96 1.87 0.53 0.999 0.0 0.0 0.0 -1
Leo5_1029 172.6649167 2.4057778 12.73 231.2 3.4 0.61 0.26 0.75 0.29 1.0 0.0 0.0 0.0 -1
Leo5_1024 172.666875 2.2138889 14.02 239.7 3.4 0.9 0.09 1.47 0.23 0.892 0.0 0.0 0.0 -1
Leo5_1163 172.6740833 2.42525 14.27 47.3 3.0 2.15 0.49 -0.13 0.17 1.0 0.0 0.0 0.0 -1
Leo5_1089 172.6805 2.2418056 9.25 76.5 4.1 4.08 1.23 0.03 0.26 1.0 0.0 0.0 0.0 -1
Leo5_1114 172.7009583 2.3468056 29.78 208.7 1.6 6.27 0.28 0.69 0.12 1.0 0.0 0.0 0.0 -1
Leo5_1170 172.7105417 2.4544722 10.49 -13.6 3.2 5.46 0.4 0.77 0.23 0.998 0.0 0.0 0.0 -1
Leo5_1021 172.7115417 2.1823889 2.12 362.7 12.5 2.66 0.73 1.03 1.46 0.984 nan nan nan -1
Leo5_1068 172.7144583 2.2337222 77.6 69.4 0.8 6.88 0.11 0.93 0.03 0.999 0.0 0.0 0.0 -1
Leo5_1092 172.7184583 2.1288611 155.31 -11.2 0.7 5.81 0.06 0.75 0.01 0.999 0.0 0.0 0.0 -1
Leo5_1144 172.722875 2.4135556 4.54 -74.7 8.4 5.1 0.79 0.14 0.55 0.987 0.0 0.0 0.0 -1
Leo5_1062 172.7255417 2.1888056 9.89 177.8 4.4 2.95 1.32 0.53 0.31 0.999 0.592 0.275 0.197 1
Leo5_1069 172.7385833 2.1625556 13.77 177.1 2.7 2.62 0.45 0.28 0.21 0.999 0.719 0.299 0.163 1
Leo5_1051 172.7394167 2.2251389 8.29 200.4 13.6 3.7 1.01 1.5 0.4 0.945 nan nan nan 1
Leo5_1073 172.742375 2.2831111 7.59 65.5 5.2 5.15 1.66 -0.19 0.33 0.999 0.0 0.0 0.0 -1
Leo5_1013 172.74425 2.2074167 4.1 216.6 14.7 2.17 3.28 0.42 0.81 0.961 nan nan nan -1
Leo5_1048 172.74825 2.1985 4.66 -128.2 6.5 3.38 3.02 -2.83 0.58 0.968 0.0 0.0 0.0 -1
Leo5_1028 172.749125 2.4182222 26.97 -778.4 4.3 2.83 0.77 -0.05 0.12 0.154 nan nan nan -1
Leo5_1045 172.75 2.2357222 27.55 115.9 1.8 4.75 0.29 0.09 0.09 1.0 0.0 0.0 0.0 -1
Leo5_1052 172.7515 2.25575 9.77 195.5 4.9 2.97 1.49 2.46 0.36 0.999 0.006 0.005 0.039 -1
Leo5_1046 172.7569167 2.1903056 59.39 173.6 0.9 3.88 0.26 0.06 0.05 0.992 0.999 0.005 0.001 1
Leo5_1047 172.7595833 2.18625 6.03 87.5 5.1 3.88 2.11 0.64 0.4 0.954 0.0 0.0 0.0 -1
Leo5_1012 172.7620417 2.2472222 2.08 363.1 25.1 2.52 6.03 0.53 1.75 0.929 nan nan nan -1
Leo5_1172 172.76225 2.4748611 10.91 -121.8 4.4 2.62 0.65 0.32 0.24 0.951 0.0 0.0 0.0 -1
Leo5_1023 172.7622917 2.3144444 23.33 237.2 2.7 0.09 0.05 -0.32 0.15 0.836 nan nan nan -1
Leo5_1102 172.762875 2.34525 56.21 133.7 0.9 6.13 0.15 0.71 0.04 0.99 0.0 0.0 0.0 -1
Leo5_1095 172.7652917 2.3405556 54.62 -13.2 0.9 5.75 0.18 0.44 0.04 1.0 0.0 0.0 0.0 -1
Leo5_1158 172.7672917 2.449 7.62 176.5 4.5 6.55 0.43 2.29 0.41 0.974 0.005 0.004 0.008 -1
Leo5_1041 172.7677083 2.2155 6.21 59.3 5.9 2.9 2.34 -0.35 0.39 0.998 0.0 0.0 0.0 -1
Leo5_1011 172.7691667 2.2218333 6.26 145.8 6.3 6.81 0.45 nan nan 0.977 nan nan nan -1
Leo5_1058 172.7753333 2.2805278 1.18 277.1 8.7 25.99 13.26 -18.02 2.45 0.98 nan nan nan -1
Leo5_1043 172.7757083 2.2545556 33.12 170.1 1.3 3.86 0.39 0.23 0.08 0.992 0.97 0.084 0.021 1
Leo5_1010 172.7775833 2.2163611 3.4 206.0 10.9 4.77 1.29 7.08 0.93 0.96 nan nan nan -1
Leo5_1049 172.7776667 2.2665833 8.64 44.7 4.5 4.58 0.52 -0.25 0.28 1.0 0.0 0.0 0.0 -1
Leo5_1161 172.77775 2.4531667 6.25 46.3 5.7 6.25 0.94 -0.5 0.39 0.993 0.0 0.0 0.0 -1
Leo5_1036 172.7785 2.2107778 5.85 187.8 6.4 2.64 0.67 2.8 0.57 0.998 0.954 0.077 0.028 1
Leo5_1040 172.7797917 2.2050278 28.93 59.3 1.8 5.48 0.28 0.58 0.08 0.999 0.0 0.0 0.0 -1
Leo5_1032 172.7879583 2.2184444 5.87 173.3 4.9 3.61 1.75 0.8 0.48 0.998 0.995 0.006 0.003 1
Leo5_1056 172.7891667 2.2813333 13.44 22.4 2.6 6.08 0.43 0.02 0.17 1.0 0.0 0.0 0.0 -1
Leo5_1055 172.789625 2.1646667 164.81 21.9 0.7 6.79 0.06 0.93 0.01 0.999 0.0 0.0 0.0 -1
Leo5_1108 172.7899167 2.3624167 43.23 57.8 1.1 4.94 0.19 0.25 0.05 0.999 0.0 0.0 0.0 -1
Leo5_1033 172.7902917 2.2154444 26.67 242.6 2.7 2.81 0.38 0.75 0.13 0.999 0.0 0.0 0.0 -1
Leo5_1038 172.794125 2.2359722 52.69 179.4 1.0 4.89 0.2 0.22 0.06 1.0 0.998 0.056 0.001 1
Leo5_1111 172.7965417 2.3722778 24.44 33.5 1.5 4.69 0.28 0.29 0.09 0.988 0.0 0.0 0.0 -1
Leo5_1061 172.798625 2.1519167 14.92 272.8 4.5 2.49 0.67 -0.03 0.24 0.999 0.0 0.0 0.0 -1
Leo5_1034 172.8002083 2.2165556 49.92 171.8 0.9 2.53 0.13 0.26 0.06 0.999 1.0 0.0 0.0 1
Leo5_1107 172.8016667 2.3613056 0.54 -303.5 457.3 14.61 12.22 -8.36 7.08 0.482 nan nan nan -1
Leo5_1098 172.8035417 2.3432222 0.4 -4.4 112.1 10.53 3.93 nan nan 0.959 nan nan nan -1
Leo5_1074 172.8045833 2.3053333 7.83 169.1 5.3 2.93 1.29 -1.24 0.36 0.998 0.153 0.092 0.15 -1
Leo5_1037 172.805 2.2143333 28.92 172.7 1.5 2.9 0.5 0.66 0.1 0.995 1.0 0.0 0.0 1
Leo5_1082 172.8060417 2.1248333 9.88 213.5 5.0 5.61 0.78 1.72 0.34 0.997 0.0 0.0 0.0 -1
Leo5_1153 172.8087917 2.4434444 12.96 169.7 3.1 6.16 0.6 0.68 0.22 0.999 0.0 0.0 0.001 -1
Leo5_1026 172.8120417 2.4053611 3.13 506.9 95.6 2.19 0.82 -1.14 0.91 0.894 nan nan nan -1
Leo5_1014 172.817625 2.25875 4.56 176.6 13.5 2.94 2.9 -1.18 0.58 0.806 nan nan nan 1
Leo5_1042 172.8183333 2.2056389 7.28 -39.4 6.0 4.06 1.83 -0.17 0.34 0.958 0.0 0.0 0.0 -1
Leo5_1110 172.819625 2.3650278 5.76 141.5 9.8 4.11 0.6 1.72 0.43 0.995 0.0 0.0 0.0 -1
Leo5_1044 172.826625 2.2006667 7.08 -34.4 5.1 3.41 2.03 -0.69 0.36 0.998 0.0 0.0 0.0 -1
Leo5_1050 172.826875 2.1883889 7.08 130.2 5.6 4.12 1.93 0.6 0.34 0.998 0.0 0.0 0.0 -1
Leo5_1031 172.832875 2.49825 4.03 -1.9 9.7 3.09 0.8 0.12 0.58 0.996 0.0 0.0 0.0 -1
Leo5_1115 172.8339167 2.3686111 64.5 281.9 1.0 4.1 0.23 0.7 0.05 0.999 0.0 0.0 0.0 -1
Leo5_1079 172.834 2.3050556 11.16 102.2 3.9 3.44 1.27 0.34 0.21 0.999 0.0 0.0 0.0 -1
Leo5_1127 172.83575 2.3933889 13.1 230.5 3.1 4.91 0.39 1.32 0.27 0.999 0.0 0.0 0.0 -1
Leo5_1059 172.8367083 2.1759722 9.87 -3.8 4.2 3.98 0.86 -0.45 0.24 0.999 0.0 0.0 0.0 -1
Leo5_1015 172.8397917 2.2015833 2.31 483.1 4.5 -1.47 11.73 4.56 1.53 0.967 nan nan nan -1
Leo5_1162 172.8402917 2.4495278 10.29 -10.8 4.0 4.06 0.56 0.13 0.24 0.996 0.0 0.0 0.0 -1
Leo5_1147 172.8409583 2.4191389 19.69 225.0 2.4 7.54 0.34 1.96 0.18 0.959 0.0 0.0 0.0 -1
Leo5_1070 172.8416667 2.1625278 5.28 -789.2 11.8 0.83 0.41 -4.37 0.67 0.647 nan nan nan -1
Leo5_1016 172.8428333 2.2475 5.8 -671.0 9.6 4.49 1.26 0.59 0.55 0.93 nan nan nan -1
Leo5_1018 172.8440833 2.2693333 5.4 259.7 6.9 4.85 1.21 2.26 0.64 0.996 0.0 0.0 0.0 -1
Leo5_1054 172.84475 2.2204722 10.15 -717.9 7.5 4.92 1.23 -0.29 0.33 0.805 nan nan nan -1
Leo5_1093 172.846625 2.3246667 29.68 29.8 1.4 5.56 0.32 0.44 0.08 0.999 0.0 0.0 0.0 -1
Leo5_1177 172.8490833 2.4882222 5.43 -7.0 6.6 4.65 0.49 -0.02 0.45 0.994 0.0 0.0 0.0 -1
Leo5_1057 172.8500833 2.2345278 16.66 -62.8 2.3 3.2 0.35 0.1 0.15 0.999 0.0 0.0 0.0 -1
Leo5_1083 172.8505417 2.2959722 6.57 -27.0 5.5 4.02 1.98 0.18 0.37 0.935 0.0 0.0 0.0 -1
Leo5_1060 172.85375 2.2107778 24.25 43.3 1.6 3.7 0.36 -0.03 0.1 0.979 0.0 0.0 0.0 -1
Leo5_1091 172.8547083 2.1240833 5.33 -677.1 7.4 7.92 0.17 -2.25 0.6 0.894 nan nan nan -1
Leo5_1017 172.85525 2.233 5.65 215.4 33.8 3.42 2.66 0.15 0.55 0.914 nan nan nan -1
Leo5_1100 172.8561667 2.3268056 12.02 134.9 2.7 1.02 0.27 -0.0 0.2 0.999 0.0 0.0 0.0 -1
Leo5_1072 172.86025 2.1840556 25.4 -104.8 1.8 3.69 0.26 0.0 0.1 0.999 0.0 0.0 0.0 -1
Leo5_1066 172.8621667 2.2415556 13.92 380.6 2.7 4.86 0.83 1.11 0.25 0.969 0.0 0.0 0.0 -1
Leo5_1131 172.8626667 2.4005833 78.11 23.5 0.8 3.41 0.12 -0.01 0.03 0.985 0.0 0.0 0.0 -1
Leo5_1086 172.86425 2.1426667 11.74 175.1 4.1 4.94 0.44 1.95 0.26 0.98 0.136 0.087 0.149 -1
Leo5_1064 172.8645417 2.2231389 8.88 165.4 5.2 4.03 0.52 -0.04 0.3 0.998 0.092 0.072 0.152 -1
Leo5_1067 172.8654583 2.2274167 11.28 -707.2 7.8 4.97 6.18 -1.18 0.28 0.823 nan nan nan -1
Leo5_1076 172.86725 2.1800833 0.4 298.3 27.1 52.76 17.2 -399.65 81.91 0.941 nan nan nan -1
Leo5_1174 172.87025 2.4668611 41.75 267.7 1.3 5.31 0.15 0.87 0.09 0.985 0.0 0.0 0.0 -1
Leo5_1129 172.8826667 2.3865278 7.64 188.8 6.9 5.54 1.02 -0.18 0.42 0.995 0.0 0.0 0.0 -1
Leo5_1101 172.8845417 2.1358333 14.21 149.5 3.0 3.79 0.74 0.23 0.18 0.999 0.0 0.0 0.0 -1
Leo5_1109 172.89975 2.3129722 168.12 26.6 0.7 6.48 0.06 0.56 0.01 0.999 0.0 0.0 0.0 -1
Leo5_1136 172.9060417 2.3803889 14.65 86.9 2.6 3.19 0.65 0.04 0.16 0.999 0.0 0.0 0.0 -1
Leo5_1181 172.9106667 2.4831111 3.84 -88.4 68.6 4.03 3.14 1.04 0.61 0.936 nan nan nan -1
Leo5_1099 172.913125 2.2040556 29.1 3.1 1.3 2.15 0.33 0.06 0.08 0.978 0.0 0.0 0.0 -1
Leo5_1104 172.9172917 2.1833889 5.8 101.4 8.6 3.79 1.34 0.6 0.38 0.996 0.0 0.0 0.0 -1
Leo5_1148 172.9259167 2.3783333 8.4 309.6 4.8 2.79 1.31 -1.61 0.39 0.996 0.0 0.0 0.0 -1
Leo5_1176 172.9330833 2.44875 9.95 -78.1 4.4 3.09 1.39 0.69 0.26 0.999 0.0 0.0 0.0 -1
Leo5_1113 172.9353333 2.2717222 154.26 16.2 0.7 6.89 0.06 0.89 0.01 0.999 0.0 0.0 0.0 -1
Leo5_1124 172.9450833 2.2980278 9.59 149.3 4.2 1.3 0.17 -0.03 0.26 0.999 0.0 0.0 0.0 -1
Leo5_1116 172.9475833 2.2601667 5.85 345.4 5.8 4.87 2.03 1.59 0.59 0.998 0.0 0.0 0.0 -1
Leo5_1132 172.9498333 2.3326667 22.06 61.0 1.8 5.13 0.37 0.38 0.1 0.999 0.0 0.0 0.0 -1
Leo5_1126 172.9577917 2.2833056 39.97 -56.3 1.2 7.01 0.2 0.55 0.06 0.99 0.0 0.0 0.0 -1
Leo5_1027 172.9661667 2.3138333 6.14 -369.7 303.9 0.52 0.35 -0.22 0.41 0.648 nan nan nan -1
Leo5_1152 172.9802917 2.3268889 9.33 50.8 4.1 2.02 0.47 0.08 0.24 0.997 0.0 0.0 0.0 -1
